V659 Cen: System Parameters Updated

V659 Cen is a classical Cepheid which is part of a multiple system. Previous observations have shown that a hot companion dominates an ultraviolet spectrum and a cooler main sequence star dominates an XMM-Newton spectrum. The Hubble Space Telescope (HST) Space Telescope Imaging Spectrograph (STIS) spectra discussed here spatially resolve the components and show that the secondary in the spectroscopic binary with the Cepheid is the low mass star, and the hottest star in the system is the outer companion. In addition a fourth star is a likely member of the system based on Gaia data. A new orbit is derived which includes new radial velocities.

==> abs.txt <==


V659 Cen: System Parameters Updated

Nancy Remage Evans, Charles Proffitt, Pierre Kervella, Joanna Kuraszkiewicz,
H. Moritz Günther, Richard I. Anderson, Alexandre Gallenne, Antoine Mérand,
Boris Trahin, Giordano Viviani, Shreeya Shetye


ABSTRACT
V659 Cen is a classical Cepheid which is part of a multiple system. Previous observations have shown
that a hot companion dominates an ultraviolet spectrum and a cooler main sequence star dominates an
XMM-Newton spectrum. The Hubble Space Telescope (HST) Space Telescope Imaging Spectrograph
(STIS) spectra discussed here spatially resolve the components and show that the secondary in the
spectroscopic binary with the Cepheid is the low mass star, and the hottest star in the system is the
outer companion. In addition a fourth star is a likely member of the system based on Gaia data. A
new orbit is derived which includes new radial velocities.

